Classifying Global Symmetries of 6D SCFTs

We characterize the global symmetries for the conjecturally complete collection of six dimensional superconformal field theories (6D SCFTs) which are realizable in F-theory and have no frozen singularities. We provide comprehensive checks of earlier 6D SCFT classification results via an alternative geometric approach yielding new restrictions which eliminate certain theories. We achieve this by directly constraining elliptically fibered Calabi-Yau (CY) threefold Weierstrass models. This allows bypassing all anomaly cancellation machinery and reduces the problem of classifying the 6D SCFT gauge and global symmetries realizable in F-theory models before RG-flow to characterizing features of associated elliptic fibrations involving analysis of polynomials determining their local models. We supply an algorithm with implementation producing from a given SCFT base an explicit listing of all compatible gauge enhancements and their associated global symmetry maxima consistent with these geometric constraints making explicit the possible Kodaira type realizations of each algebra summand. In mathematical terms, this amounts to determining all potentially viable non-compact CY threefold elliptic fibrations at finite distance in the moduli space with Weil-Petersson metric meeting certain requirements including transverse pairwise intersection of singular locus components. We provide local analysis exhausting nearly all CY consistent transverse singular fiber collisions, global analysis treating all viable gluings of these local models into larger configurations, and many novel constraints on singular locus component pair intersections and global fiber arrangements. We also investigate which transitions between 6D SCFTs can result from gauging of global symmetries and find that continuous degrees of freedom can be lost during such transitions.

==> outputTemplateFileGS.txt <==



\documentclass{article}
\usepackage{amsmath,epsf,amssymb,latexsym,amsthm,cite,setspace,bbm,longtable}

% XY-PIC STUFF
\usepackage[pdf,matrix,arrow,frame,import,curve,color,arc]{xy}
\usepackage{graphics}
% SPACING
\setstretch{1.35}
\DeclareMathSizes{5}{5}{3}{2} 
%%% spacing:  this puts a little more space between lines in the align equation environment
\addtolength{\jot}{1mm}

\setlength\oddsidemargin{0.5 in} \setlength\evensidemargin{0.25 in} \setlength\textwidth{5.75 in} \setlength\textheight{8 in}
\setlength\footskip{0.5 in} \setlength\topmargin{0.25 in} \setlength\headheight{0.25 in} \setlength\headsep{0.25 in}

% BASIC DEFINITIONS
%\input{/Users/lmel/LaTemp/basedefs2}
%SPECIAL DEFINITIONS

\def\cAb{{{\overline{\cA}}}}
\def\bY{{\boldsymbol{Y}}}
\def\bQ{{\boldsymbol{Q}}}
\def\bq{{\boldsymbol{q}}}
\def\bQb{{\overline{\bQ}}}
\def\Sym{\operatorname{Sym}}
\def\pp#1{{{\frac{\p}{\p#1}}}}
\def\UB#1#2{{\underset{#1}{#2}}}
\def\WT#1{{\wedge^{\!\!\!\text{ top}}\!#1}}
\def\tot{{{\text{tot}}}}
\def\cXb{{{\overline{\cX}}}}
\def\cYb{{{\overline{\cY}}}}
\def\bK{{{\boldsymbol{K}}}}
\def\e{{\mathfrak{e}}}
\def\f{{\mathfrak{f}}}
\def\g{{\mathfrak{g}}}
\def\bqb{{\boldsymbol{\overline{q}}}}
\def\bG{{\boldsymbol{G}}}
\def\bcC{{\boldsymbol{\cC}}}
\def\bphi{{\boldsymbol{\phi}}}
\def\bsigma{{\boldsymbol{\sigma}}}
\def\blambda{{\boldsymbol{\lambda}}}
\def\blambdab{{\overline{\blambda}}}
\def\bnu{{\boldsymbol{\nu}}}
\def\bnut{{\tilde{\boldsymbol{\nu}}}}
\def\boh{{{\boldsymbol{h}}}}
\def\bi{{\boldsymbol{i}}}
\def\tbos{{{\text{bos}}}}
\def\tkin{{{\text{kin}}}}
\def\tpot{{{\text{pot}}}}
\def\ttot{{{\text{tot}}}}
\def\tYuk{{{\text{Yuk}}}}
\def\nzero{{n${}_0$}}
\def\IVns{{IV${}^{ns}$}}
\def\IVs{{IV${}^{s}$}}
\def\II{{II}}
\def\Izerostar{{I${}_0^\ast$}}
\def\Izerostarns{{I${}_0^{\ast ns} $}}
\def\Izerostars{{I${}_0^{\ast s} $}}
\def\Izerostarss{{I${}_0^{\ast s s} $}}
\def\Instar{{I${}_n^\ast$}}
\def\Izero{{I${}_0$}}
\def\In{{{I${}_n$}}}
\def\Ione{{{I${}_1$}}}
\def\Itwo{{{I${}_2$}}}
\def\Ithree{{I${}_3$}}
\def\Ifour{{{I${}_4$}}}
\def\Ifive{{{I${}_5$}}}
\def\Isix{{{I${}_6$}}}
\def\Iseven{{{I${}_7$}}}
\def\Ieight{{{I${}_8$}}}
\def\Inine{{{I${}_9$}}}
\def\Itwom{{I${}_{2m}$}}
\def\Ionestar{{I${}_1^\ast$}}
\def\Ionestarns{{I${}_1^{\ast ns}$}}
\def\Ionestars{{I${}_1^{\ast s}$}}
\def\Fourstar{{IV${}^\ast$}}
\def\Fourstarns{{IV${}^{\ast ns}$}}
\def\Fourstars{{IV${}^{\ast s}$}}
\def\Twostar{{II${}^\ast$}}
\def\IVstar{{IV${}^\ast$}}
\def\IVstarns{{IV${}^{\ast ns}$}}
\def\IVstars{{IV${}^{\ast s}$}}
\def\IIstar{{II${}^\ast$}}
\def\IIIstar{{III${}^\ast$}}
\def\Threestar{{III${}^\ast$}}
\def\Ithreestar{{I${}_3^\ast$}}
\def\Ifourstar{{I${}_4^\ast$}}
\def\Itwostar{{I${}_2^\ast$}}
\def\Ins<#1>{I${}_{#1}^s$}
\def\Inns<#1>{I${}_{#1}^{ns}$}
\def\Instars<#1>{I${}_{#1}^{\ast s}$}
\def\Instarns<#1>{I${}_{#1}^{\ast ns}$}
\def\su{\operatorname{\mathfrak{su}}}
\def\so{\operatorname{\mathfrak{so}}}
\def\sp{\operatorname{\mathfrak{sp}}}
\def\suText<#1>{$\su({#1})$}
\def\soText<#1>{$\so({#1})$}
\def\spText<#1>{$\sp({#1})$}
\def\eText<#1>{$\e_{#1}$}
\def\fText{$\f_4$}
\def\gText{{$\g_2$}}
\def\Deltat{{\tilde\Delta}}
\def\at{{\tilde a}}
\def\bt{{\tilde b}}
\def\dt{{\tilde d}}



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{document}
\setcounter{page}0
\def\ppnumber{\vbox{% \baselineskip 25pt
\vspace{15mm}
\hbox{}
\vspace{3mm}
%\hbox{hep-th/yymmnnn}
}}
\vspace{3mm}
\date{}

\title{\Large\bf  
\vspace{-1.8cm}Global Symmetry Tables \\[10mm]}
\author{***}

{\hfuzz=10cm\maketitle}

\vspace{-0.5cm} 
%This is a header template file for export of global symmetry data.

\section*{}






